Solving the Workflow Satisfiability Problem using General Purpose Solvers

The workflow satisfiability problem (WSP) is a well-studied problem in access control seeking allocation of authorised users to every step of the workflow, subject to workflow specification constraints. It was noticed that the number $k$ of steps is typically small compared to the number of users in the real-world instances of WSP; therefore $k$ is considered as the parameter in WSP parametrised complexity research. While WSP in general was shown to be W[1]-hard, WSP restricted to a special case of user-independent (UI) constraints is fixed-parameter tractable (FPT). However, restriction to the UI constraints might be impractical. To efficiently handle non-UI constraints, we introduce the notion of branching factor of a constraint. As long as the branching factors of the constraints are relatively small and the number of non-UI constraints is reasonable, WSP can be solved in FPT time. Extending the results from Karapetyan et al. (2019), we demonstrate that general-purpose solvers are capable of achieving FPT-like performance on WSP with arbitrary constraints when used with appropriate formulations. This enables one to tackle most of practical WSP instances. While important on its own, we hope that this result will also motivate researchers to look for FPT-aware formulations of other FPT problems.

==> pt-10k-ADA.txt <==
k	n	constraint	e
15	150	ADA	12
16	160	ADA	12
17	170	ADA	13
18	180	ADA	13
19	190	ADA	16
20	200	ADA	13
21	210	ADA	16
22	220	ADA	15
23	230	ADA	15
24	240	ADA	14
25	250	ADA	17
26	260	ADA	14
27	270	ADA	18
28	280	ADA	13
29	290	ADA	18
30	300	ADA	16
31	310	ADA	18
32	320	ADA	16
33	330	ADA	21
34	340	ADA	18
35	350	ADA	21
36	360	ADA	18
37	370	ADA	19
38	380	ADA	18
39	390	ADA	20
40	400	ADA	20
41	410	ADA	20
42	420	ADA	18
43	430	ADA	20
44	440	ADA	20
45	450	ADA	21
46	460	ADA	20
47	470	ADA	21
48	480	ADA	22
49	490	ADA	22
50	500	ADA	22
51	510	ADA	24
52	520	ADA	21
53	530	ADA	25
54	540	ADA	22
55	550	ADA	23


==> pt-10k-AM3.txt <==
k	n	constraint	e
10	100	AM3	8
15	150	AM3	6
16	160	AM3	6
17	170	AM3	6
18	180	AM3	7
19	190	AM3	8
20	200	AM3	5
21	210	AM3	6
22	220	AM3	6
23	230	AM3	6
24	240	AM3	6
25	250	AM3	7
26	260	AM3	5
27	270	AM3	8
28	280	AM3	5
29	290	AM3	6
30	300	AM3	6
31	310	AM3	6
32	320	AM3	6
33	330	AM3	7
34	340	AM3	6
35	350	AM3	6
36	360	AM3	6
37	370	AM3	6
38	380	AM3	6
39	390	AM3	6
40	400	AM3	8
41	410	AM3	6
42	420	AM3	7
43	430	AM3	7
44	440	AM3	7
45	450	AM3	7
46	460	AM3	7
47	470	AM3	8
48	480	AM3	7
49	490	AM3	8
50	500	AM3	7
51	510	AM3	8
52	520	AM3	7
53	530	AM3	8
54	540	AM3	8
55	550	AM3	7

==> pt-10k-SUAL.txt <==
k	n	constraint	e
15	150	SUAL	1
16	160	SUAL	2
17	170	SUAL	2
18	180	SUAL	3
19	190	SUAL	3
20	200	SUAL	2
21	210	SUAL	3
22	220	SUAL	3
23	230	SUAL	3
24	240	SUAL	3
25	250	SUAL	4
26	260	SUAL	3
27	270	SUAL	5
28	280	SUAL	4
29	290	SUAL	4
30	300	SUAL	5
18	90	SUAL	2
18	360	SUAL	3
18	720	SUAL	3
31	310	SUAL	4
32	320	SUAL	5
33	330	SUAL	6
34	340	SUAL	6
35	350	SUAL	7
36	360	SUAL	6
37	370	SUAL	6
38	380	SUAL	6
39	390	SUAL	7
40	400	SUAL	8
41	410	SUAL	6
42	420	SUAL	7
43	430	SUAL	7
44	440	SUAL	8
45	450	SUAL	9
46	460	SUAL	9
47	470	SUAL	8
48	480	SUAL	8
49	490	SUAL	9
50	500	SUAL	8
51	510	SUAL	9
52	520	SUAL	8
53	530	SUAL	10
54	540	SUAL	10
55	550	SUAL	11

==> pt-10k-SoD.txt <==
k	n	e
10	100	18
11	110	22
12	120	22
13	130	27
14	140	27
15	150	34
16	160	31
17	170	38
18	180	34
19	190	43
20	200	41
21	210	48
22	220	44
23	230	53
24	240	51
25	250	56
26	260	54
27	270	60
28	280	61
29	290	66
30	300	62
31	310	71
32	320	67
33	330	72
34	340	71
35	350	78
36	360	75
37	370	84
38	380	78
39	390	86
40	400	80
41	410	91
42	420	85
43	430	94
44	440	88
45	450	97
46	460	91
47	470	99
48	480	95
49	490	102
50	500	98
51	510	105
52	520	102
53	530	109
54	540	102
55	550	112
56	560	109
57	570	114
58	580	110


==> pt-10k-WL.txt <==
k	n	constraint	e
15	150	WL	2
16	160	WL	2
17	170	WL	2
18	180	WL	2
19	190	WL	2
20	200	WL	2
21	210	WL	2
22	220	WL	2
23	230	WL	2
24	240	WL	2
25	250	WL	2
26	260	WL	2
27	270	WL	2
28	280	WL	2
29	290	WL	2
30	300	WL	2
31	310	WL	3
32	320	WL	3
33	330	WL	3
34	340	WL	2
35	350	WL	3
36	360	WL	3
37	370	WL	3
38	380	WL	3
39	390	WL	3
40	400	WL	3
41	410	WL	3
42	420	WL	3
43	430	WL	3
44	440	WL	3
45	450	WL	3
46	460	WL	3
47	470	WL	3
48	480	WL	3
49	490	WL	3
50	500	WL	3
51	510	WL	3
52	520	WL	3
53	530	WL	3
54	540	WL	3
55	550	WL	3


==> pt-18-ADA.txt <==
k	n	constraint	e
18	90	ADA	8
18	180	ADA	13
18	360	ADA	18
18	720	ADA	26
18	1440	ADA	34
18	2880	ADA	47
18	5760	ADA	55
18	11520	ADA	67
18	23040	ADA	81
18	46080	ADA	95


==> pt-18-AM3.txt <==
k	n	constraint	e
18	90	AM3	5
18	180	AM3	7
18	360	AM3	7
18	720	AM3	9
18	1440	AM3	9
18	2880	AM3	16
18	5760	AM3	26
18	11520	AM3	18
18	23040	AM3	25
18	46080	AM3	19

==> pt-18-SUAL.txt <==
k	n	constraint	e
18	90	SUAL	2
18	180	SUAL	3
18	360	SUAL	3
18	720	SUAL	3
18	1440	SUAL	3
18	2880	SUAL	3
18	5760	SUAL	3
18	11520	SUAL	3
18	23040	SUAL	3
18	46080	SUAL	3


==> pt-18-SoD.txt <==
k	n	e
18	90	27
18	180	34
18	360	42
18	720	47
18	1440	50
18	2880	51
18	5760	52
18	11520	53
18	23040	54
18	46080	54
18	92160	54


==> pt-18-WL.txt <==
k	n	constraint	e
18	90	WL	1
18	180	WL	2
18	360	WL	3
18	720	WL	4
18	1440	WL	5
18	2880	WL	7
18	5760	WL	8
18	11520	WL	9
18	23040	WL	11
18	46080	WL	13
			


==> scaling-ADA-10k.txt <==
k	n	OrTools CS	OrTools PBPB
18	180	1.12486855	0.5020478
19	190	1.57376892	0.69140099
20	200	1.75343947	0.68875378
21	210	2.16694276	0.85414619
22	220	2.57815867	0.92834968
23	230	3.20144176	1.14328196
24	240	3.90877077	1.20234087
25	250	6.39001617	1.43011497
26	260	6.39580994	1.56722233
27	270	10.74599903	1.95261455
28	280	10.07905998	2.13161743
29	290	14.9727322	2.57232987
30	300	21.69032076	2.84039367
31	310	35.67992325	3.31785695
32	320	31.53795381	3.63337893
33	330	78.15967664	4.27982384
34	340	70.62552887	4.48140314
35	350	131.02867229	5.82125976
36	360	164.91509828	7.3828773
37	370	270.48783878	8.63236287
38	380	279.44028898	9.73961976
39	390	557.1369521	10.25144179
40	400	976.42185487	15.19859471
41	410	828.15119574	15.15612829
42	420	1306.90159452	19.9293594
43	430	2282.02606849	28.53513676
44	440	NaN	42.2822352
45	450	NaN	45.96890333
46	460	NaN	62.45756778
47	470	NaN	91.09743798
48	480	NaN	131.93955855
49	490	NaN	135.29523858
50	500	NaN	255.62082348
51	510	NaN	358.68383126
52	520	NaN	355.54420221
53	530	NaN	805.40844292
54	540	NaN	1208.45875374
55	550	NaN	1636.53596552

==> scaling-ADA-kIs18.txt <==
k	n	OrTools CS	OrTools PBPB
18	90	0.3618374	0.37625041
18	180	1.17841448	0.52562174
18	360	3.29244671	0.94987324
18	720	18.74298993	1.99656664
18	1440	48.62116693	4.22781528
18	2880	166.53105681	8.53823981
18	5760	602.48267961	15.80666636
18	11520	3754.35296462	32.28776066
18	23040	NaN	67.72168369
18	46080	NaN	198.84409775


==> scaling-AM3-10k.txt <==
k	n	OrTools CS	OrTools PBPB
18	180	0.72711735	0.50888333
19	190	0.8739566	0.57041791
20	200	0.90148018	0.67225191
21	210	1.21662436	0.82352698
22	220	1.64039217	0.85301135
23	230	1.84846199	1.00963283
24	240	2.32462625	1.20093225
25	250	3.13469441	1.35054954
26	260	3.33999408	1.55032203
27	270	5.72487954	1.77425963
28	280	7.18498218	1.96429261
29	290	7.74775448	2.21106869
30	300	11.8873577	2.56326878
31	310	13.19701457	2.78934748
32	320	15.85171418	3.18065066
33	330	23.77644543	3.56338066
34	340	38.04191885	4.31915363
35	350	30.62791332	4.88585779
36	360	61.41463894	6.61644245
37	370	66.95870255	7.34593361
38	380	95.53964684	8.18599403
39	390	116.31169519	9.57874136
40	400	189.27978663	11.11259839
41	410	273.04430681	14.85161347
42	420	323.0985692	16.86074557
43	430	477.69877244	19.66400401
44	440	894.72113534	24.85006965
45	450	1404.8266266	30.92767298
46	460	2150.84065814	42.80097661
47	470	NaN	61.16700264
48	480	NaN	97.98530881
49	490	NaN	113.17958551
50	500	NaN	145.67861858
51	510	NaN	168.55947676
52	520	NaN	295.43780568
53	530	NaN	325.12187822
54	540	NaN	680.65653241
55	550	NaN	907.59994379


==> scaling-AM3-kIs18.txt <==
k	n	OrTools CS	OrTools PBPB
18	90	0.34351814	0.35978464
18	180	0.760032	0.46896926
18	360	1.40908122	0.77078828
18	720	0.94683177	1.48515381
18	1440	1.34438444	3.49686011
18	2880	2.66838875	6.21610872
18	5760	4.74672146	11.31154326
18	11520	2.80514608	23.57225412
18	23040	11.86548529	45.21075052
18	46080	37.29316698	114.04669671

==> scaling-SUAL-10k.txt <==
k	n	OrTools CS	OrTools PBPB
18	180	0.97910049	0.45459153
19	190	1.21349392	0.57409986
20	200	1.22166391	0.67846921
21	210	1.76077631	0.84761173
22	220	2.07639616	0.86511874
23	230	2.56889444	1.09937579
24	240	2.83782749	1.253775
25	250	4.28447137	1.32822119
26	260	4.6088885	1.57949548
27	270	6.83533114	1.76882676
28	280	8.8087095	1.9723048
29	290	10.31156523	2.46060911
30	300	16.0337499	2.47158087
31	310	16.47877043	3.0488782
32	320	26.09143021	3.22006025
33	330	47.76979045	3.66656391
34	340	55.42991324	3.82698882
35	350	84.82765437	4.74836571
36	360	125.09168248	5.9700492
37	370	151.49293962	5.98625689
38	380	155.38893679	7.23110673
39	390	466.53055483	8.85298817
40	400	528.90558559	10.42630422
41	410	537.93544269	11.5365298
42	420	1232.34613694	16.57892245
43	430	1937.71457997	17.71720681
44	440	NaN	23.82252881
45	450	NaN	31.92563951
46	460	NaN	38.90589868
47	470	NaN	44.69570542
48	480	NaN	75.40694728
49	490	NaN	85.82455652
50	500	NaN	121.24757599
51	510	NaN	144.98626821
52	520	NaN	243.0780522
53	530	NaN	363.36171102
54	540	NaN	695.46009463
55	550	NaN	645.68979835

==> scaling-SUAL-kIs18.txt <==
k	n	OrTools CS	OrTools PBPB
18	90	0.36271798	0.38493864
18	180	1.08107494	0.48401683
18	360	2.47835923	0.8505682
18	720	3.49877493	1.99428174
18	1440	5.9591275	3.95107607
18	2880	13.72345036	7.6869324
18	5760	37.33099709	13.32394549
18	11520	110.6935845	25.23006501
18	23040	509.94501948	54.99304968
18	46080	2992.98431832	136.77155309

==> scaling-SoD-10k.txt <==
k	n	OrTools CS	OrTools PBPB
18	180	0.41048246	0.40285972
19	190	0.5008766	0.48259905
20	200	0.64182915	0.57955779
21	210	0.77042148	0.7441612
22	220	0.93026973	0.86881195
23	230	1.12939501	1.03718924
24	240	1.38813298	1.12706235
25	250	1.60541583	1.43860475
26	260	2.06498983	1.46403951
27	270	2.57953431	1.72498434
28	280	3.600156	1.87469386
29	290	4.00043646	2.21659476
30	300	5.22836667	2.35145906
31	310	5.83542784	2.65429547
32	320	9.09933558	2.92858068
33	330	9.31917411	3.34504721
34	340	14.37191783	3.73781201
35	350	16.26950674	4.30660956
36	360	20.59871785	4.87933057
37	370	32.26009679	5.38051624
38	380	38.36365608	5.76153413
39	390	47.15354931	6.90912353
40	400	77.70016926	8.25267534
41	410	72.8589638	8.86896497
42	420	92.57996976	9.98628898
43	430	135.84853615	11.48303317
44	440	251.8680341	17.28090833
45	450	208.38592305	16.88228051
46	460	653.8469456	27.0224648
47	470	1009.60648473	31.59823421
48	480	1194.13830505	39.67677136
49	490	NaN	41.21175553
50	500	NaN	63.78045207
51	510	NaN	73.43252394
52	520	NaN	106.48786117
53	530	NaN	158.09988052
54	540	NaN	221.50522917
55	550	NaN	294.77223392



==> scaling-SoD-kIs18.txt <==
k	n	OrTools CS	OrTools PBPB
18	90	0.20484345	0.26845869
18	180	0.4062568	0.4064802
18	360	0.88746755	0.60431494
18	720	0.49645962	1.15393367
18	1440	0.76342968	2.49194419
18	2880	1.27233732	5.02764094
18	5760	2.48306158	9.35950955
18	11520	1.45413662	19.961092
18	23040	6.46159355	40.29774026
18	46080	36.29856629	95.14655199


==> scaling-WL-10k.txt <==
k	n	OrTools CS	OrTools PBPB
18	180	0.45059367	0.44100169
19	190	0.54786122	0.63864744
20	200	0.65141178	0.6543841
21	210	0.77428598	0.80338615
22	220	0.96194224	0.88418352
23	230	1.07647586	1.153195
24	240	1.32495665	1.17042848
25	250	1.6440157	1.45178581
26	260	2.08750172	1.58306257
27	270	2.83778796	1.88954796
28	280	3.29702967	1.88387821
29	290	3.97461011	2.25355417
30	300	5.17005722	2.471781
31	310	9.70879153	3.67892909
32	320	9.54936352	3.35187462
33	330	12.18680088	3.93342883
34	340	14.88262387	3.82568209
35	350	18.88495359	4.52443643
36	360	26.65797241	5.28358207
37	370	40.99891883	5.68467642
38	380	54.27726208	6.72679127
39	390	65.24543745	8.03572203
40	400	85.81237011	8.79666449
41	410	116.76246432	9.71956785
42	420	142.0002698	13.00086704
43	430	327.34233008	13.38264852
44	440	384.34726699	17.89999179
45	450	521.56175396	17.38452305
46	460	580.39699444	23.03953615
47	470	1601.34553064	32.95038737
48	480	1678.13667548	40.83289825
49	490	NaN	50.40944855
50	500	NaN	55.82648488
51	510	NaN	73.99047263
52	520	NaN	174.1362088
53	530	NaN	215.73889876
54	540	NaN	253.99128989
55	550	NaN	257.27628662


==> scaling-WL-kIs18.txt <==
k	n	OrTools CS	OrTools PBPB
18	90	0.1879754	0.35109501
18	180	0.4564021	0.54545402
18	360	1.59886927	0.8261299
18	720	2.73854675	1.60395831
18	1440	12.22348319	3.36304703
18	2880	39.6968157	7.18229467
18	5760	133.17730005	13.94148428
18	11520	504.87227811	29.78883685
18	23040	2712.66822734	75.8473118
18	46080	NaN	284.69007701

